Towards a machine-readable literature: finding relevant papers based on an uploaded powder diffraction pattern

We investigate a prototype application for machine-readable literature. The program is called "pyDataRecognition" and serves as an example of a data-driven literature search, where the literature search query is an experimental data-set provided by the user. The user uploads a powder pattern together with the radiation wavelength. The program compares the user data to a database of existing powder patterns associated with published papers and produces a rank ordered according to their similarity score. The program returns the digital object identifier (doi) and full reference of top ranked papers together with a stack plot of the user data alongside the top five database entries. The paper describes the approach and explores successes and challenges.

==> pydr_ActaCrystA_coverletter.txt <==
Dear Dr. Altomare

This paper is the first step in a project that is designed to explore the concept
of a machine readable scientific literature (MRSL).  The current literature is
growing too rapidly for individuals to keep up.  Making papers intelligible to
humans and machines will help scientists find relevant work more quickly and
easily and do more powerful tasks with the resulting papers, and the data they
contain.  The IUCr is an ideal home for these developments because of the 
activities around the CIF framework for recording structural data in structured
databases and we believe that therefore Acta A is the ideal home for these developments.

In our manuscript, we investigate a prototype application for a machine readable
literature. It describes a program called ‘pyDataRecognition’ and is a concrete example
of a data-driven literature search. The search queries consist of user-supplied 
powder diffraction data together with relevant metadata such as the wavelength
of radiation. During the query, the user data is compared to a database of
powder patterns appearing as a part of the already published literature (in this
case papers in the IUCr database). The program returns a ranked ordered list
of papers that might be of interest to the user, based on similarity of data
in the paper to the uploaded powder diffraction data.

The prototype presented in our paper
only concerns powder diffraction data, but the concept is more general and not
limited to this. As the CIF framework is an already-existing schema for
capturing metadata, powder diffraction data is a good place to start for this
prototype application, and our paper describes the approach and explores success
and challenges, on which the concept of machine-readable literature can emerge
and develop.  

We hope that you agree that this would be of interest to readers of 
Acta Cryst. A.

Yours sincerely,
Berrak Özer, Martin A. Karlsen and Simon J. L. Billinge,
On behalf of all coauthors

We would like to suggest the following experts in the field as potential referees:
Radovan Cerny, University of Geneva, Switzerland, radovan.cerny@unige.ch
Thomas Proffen, Oak Ridge National Laboratory, USA, tproffen@ornl.gov
John Helliwell, University of Manchester, United Kingdom, john.helliwell@manchester.ac.uk
Saulius Grazulis, Vilnius University, Lithuania, grazulis@ibt.lt
Mois Ilia Aroyo, University of the Basque Country, Spain, mois.aroyo@ehu.eus

